Accurate Helium-Benzene Potential: from CCSD(T) to Gaussian Process Regression

The accurate modeling of non-covalent interactions between helium and graphitic materials is important for understanding quantum phenomena in reduced dimensions, with the helium-benzene complex serving as the fundamental prototype. However, creating a quantitatively reliable potential energy surface (PES) for this weakly bound system remains a significant computational challenge. In this work, we present a comprehensive, multi-level investigation of the He-Bz interaction, establishing benchmark energies using high-level coupled-cluster singles-and-doubles with perturbative triples (CCSD(T)) methods extrapolated to the complete basis set limit and assessing higher-order (CCSDT(Q)) contributions. We use symmetry-adapted perturbation theory (SAPT) to benchmark it against CCSD(T) and to decompose the interaction into its physical components-confirming it is dominated by a balance between dispersion and exchange-repulsion. A continuous, three-dimensional PES is constructed from discrete ab initio points using multifidelity Gaussian process regression that combines density functional theory results with sparse coupled-cluster energies. The result is a highly accurate PES with sub-cm-1 accuracy that obeys physical laws. This new PES is applied to path integral Monte Carlo (PIMC) simulations to study the solvation of 4He atoms on benzene at low temperatures. Our PIMC results reveal qualitatively different solvation behavior, particularly in the filling of adsorption layers, when compared to simulations using commonly employed empirical Lennard-Jones potentials. This work provides a benchmark PES essential for accurate many-body simulations of helium on larger polycyclic aromatic hydrocarbons towards graphene.

==> supplementary_material/HeBz_DFT_benchmarking.csv <==
,Functionals,Basis set,MAE,RMSE,MAXE,Start,Min,Well Depth,Max,Distance
0,pbe0,def2-SVP,3.287192944822384,3.3494817023171293,5.025783823433699,2.6727133960351863,-90.34587411568965,93.01858751172485,36328.98151210918,3.1275
1,cam-b3lyp,def2-SVP,5.306877434564542,6.36875606053758,12.066878345708218,2.6595734539598364,-88.77338249625798,91.43295595021782,36122.45129795171,3.0225
2,bh-lyp,def2-TZVPP,7.9568956962441515,9.219687425290616,16.72397132990116,3.4322535326539247,-94.24842440519265,97.68067793784658,36048.35523104056,3.04
3,bh-lyp,def2-SVP,10.049821733606969,10.866745584590827,16.441257259633332,3.426117016872075,-76.65199347727052,80.07811049414259,36965.09740018866,3.0575
4,pbe,def2-SVP,12.1430365993079,12.241791028438415,14.510695659410814,3.1809024435652242,-99.9807695470632,103.16167199062843,36330.82136547765,3.145
5,tpssh,def2-TZVPP,12.593708794964138,14.801438176001728,27.3551253602065,3.92546343496046,-104.97203457005077,108.89749800501123,34588.96169420713,3.3200000000000003
6,bh-lyp,def2-TZVPPD,12.893054829631904,14.27830231575215,23.381167072473815,3.432183300776114,-100.91747836274898,104.3496616635251,35906.347608338845,3.04
7,tpssh,def2-SVP,13.701076432196777,15.810300387171626,29.645595022790438,3.921317558448765,-84.83387268573532,88.75519024418408,35696.85897534187,3.3200000000000003
8,tpss,def2-SVP,13.888228183570034,16.414984449266665,31.69880843212767,4.2966805842227975,-86.88061160046455,91.17729218468735,35589.27126224149,3.3200000000000003
9,tpss,def2-TZVPP,14.18544060667958,16.615643023068454,30.30323328799534,4.3001416952474525,-107.72584163202839,112.02598332727584,34491.83697177037,3.3200000000000003
10,tpssh,def2-SVPD,15.834866689752849,17.818938493875525,30.45297409374075,3.919669308159973,-107.11356236065774,111.0332316688177,35120.594651259074,3.2325
11,bh-lyp,def2-QZVPPD,15.88777299319183,17.628979328200664,28.527014641768574,3.4436837754460496,-104.77949827783034,108.22318205327639,35799.233095649,3.0225
12,bh-lyp,def2-SVPD,16.009503524270276,17.737001065346085,28.11496863728229,3.425265463930651,-104.90990349240379,108.33516895633444,36513.186146637396,3.0225
13,bh-lyp,def2-QZVPP,16.854657568601212,18.7331084425309,30.486850387471137,3.4427444186222145,-106.12043321287395,109.56317763149616,35819.33003799572,3.0225
14,wb97x,def2-SVP,16.963954829804365,20.22240063645258,35.613996522018425,0.42799522167408666,-112.554375008924,112.98237023059808,37076.53320314561,2.9875
15,tpss,def2-SVPD,18.872526314704388,20.834292578128828,34.3981222159759,4.2956973379334435,-110.33667854799123,114.63237588592467,35002.54953314068,3.2325
16,cam-b3lyp,def2-TZVPP,20.245237225838338,22.44723819790057,36.09938655167218,2.662071073944895,-111.08799058877754,113.75006166272244,35234.454208792034,3.005
17,tpssh,def2-TZVPPD,21.860886739022035,24.209179680302338,36.03039527455233,3.9248467118682293,-116.28639573065286,120.21124244252108,34428.689689377985,3.3200000000000003
18,tpssh,def2-QZVPP,23.263848728877033,24.87215385798991,35.26065281761146,3.9286831289733866,-115.80657596407895,119.73525909305233,34361.17336343302,3.2325
19,tpss,def2-TZVPPD,26.083818607451608,28.21851118383863,40.85935881936037,4.2997795634920175,-120.74042642383709,125.04020598732912,34318.148660218496,3.3200000000000003
20,tpss,def2-QZVPP,26.512739836216305,28.08606996204222,39.132657770219,4.304553135462322,-119.13466685776929,123.43921999323162,34254.703647367736,3.2325
21,cam-b3lyp,def2-TZVPPD,27.139854533898678,29.238752695317526,43.72331523457591,2.661945973997342,-118.74742367851665,121.409369652514,35058.08117639498,3.005
22,pbe0,def2-TZVPP,27.475998055546665,27.53993887376401,29.25705679388301,2.677432099935748,-116.33140119000466,119.0088332899404,35157.21441624737,3.1275
23,cam-b3lyp,def2-QZVPPD,29.47225561318932,31.78730162102541,47.92768259945974,2.6830418672772507,-121.95789812160632,124.64093998888357,34940.08533032096,2.9875
24,cam-b3lyp,def2-QZVPP,30.235391891426808,32.80053210631287,49.95061291384887,2.6842884877867785,-123.48416400358896,126.16845249137573,34965.582996088044,2.9699999999999998
25,cam-b3lyp,def2-SVPD,35.16400682699546,37.6129598244084,56.13459069259969,2.657376510497937,-129.22995196601673,131.88732847651465,35661.49495402707,2.9699999999999998
26,pbe0,def2-SVPD,37.09433114637482,37.36616060179182,42.20083090786652,2.6722503047858024,-125.62965550696948,128.3019058117553,35734.48577538352,3.075
27,pbe0,def2-TZVPPD,38.920259294163294,39.027517386404696,40.71318089056231,2.6775440255582335,-128.12245678926132,130.80000081481955,34999.94801730298,3.11
28,pbe0,def2-QZVPPD,41.62503986272681,41.745917237650055,43.62412783473732,2.686529320714197,-130.70747691856067,133.39400623927486,34892.18030870137,3.11
29,pbe0,def2-QZVPP,41.642224892237785,41.81498299245874,44.1731237476659,2.6877210606782964,-130.7228993997838,133.4106204604621,34916.68521184387,3.0925
30,pbe,def2-TZVPP,45.06305925926173,45.17679919056917,47.16596218072172,3.1834066507128167,-134.20302033925086,137.38642698996367,35163.93767384455,3.1275
31,wb97x,def2-QZVPP,50.1510299573013,52.36274029312867,69.37549989701847,0.44259686509624313,-148.86687116530504,149.3094680304013,35803.321960119254,3.005
32,wb97x,def2-TZVPP,50.1778713496504,52.82339809532913,71.4137034397539,0.43145852841958565,-150.07547828266203,150.50693681108163,36039.14254108926,3.005
33,wb97x,def2-QZVPPD,51.508436642438525,53.74358968563366,71.04522095476017,0.44293705211891843,-150.40609481938705,150.84903187150596,35779.508162738726,3.005
34,wb97x,def2-TZVPPD,52.949611246020986,55.37843651467959,73.61305401676992,0.4313641560881706,-152.41352583351272,152.8448899896009,35904.2714883525,3.005
35,pbe,def2-SVPD,59.03198826531039,59.386038303166735,65.2030968007085,3.1790369042426216,-148.1306721463353,151.30970905057794,35686.12667617941,3.075
36,wb97x,def2-SVPD,62.29282651757123,67.07148085943506,95.02145367134776,0.4261823609382247,-169.98577943593895,170.41196179687716,36552.4863461306,2.9699999999999998
37,pbe,def2-TZVPPD,62.95781489046355,63.2039448253641,66.30745763977936,3.1837578038640286,-152.74947998671357,155.9332377905776,34963.90890748579,3.0925
38,pbe,def2-QZVPP,63.64698207894775,63.96362391481175,67.84238174665197,3.2008526820673975,-153.4075087424345,156.60836142450188,34886.3394926293,3.075
39,m06,def2-QZVPPD,63.66556849959179,65.32648392697,90.65741296418659,0.5674274313860166,-179.31209358069123,179.87952101207725,35091.09911519296,3.1975
40,pbe,def2-QZVPPD,66.14677003967233,66.41514313885581,69.89038047231838,3.198960819046033,-155.9426137493843,159.14157456843031,34854.576377903235,3.0925
41,b2-plyp,def2-QZVPP,70.08897331011107,71.29720106033811,91.50904097807225,2.2451351741862764,-25.63476935246627,27.87990452665255,37141.11162453408,3.3200000000000003
42,b2-plyp,def2-QZVPPD,70.2769626983667,71.60307236859096,92.71218977044757,2.2443055597397685,-26.19854473244396,28.442850292183728,37120.48992499135,3.3200000000000003
43,b2-plyp,def2-SVPD,70.83967994949077,72.46199973142201,94.93215339424435,2.2300023971199265,-27.407265977382107,29.63726837450203,37837.07975040959,3.44
44,b2-plyp,def2-TZVPPD,73.09351333481993,74.5470186754935,97.09151131140763,2.2368258678718176,-24.308624805507648,26.545450673379467,37227.15758739293,3.3200000000000003
45,m06-2x,def2-QZVPPD,73.8149131919576,74.52958963779717,89.34973619331916,0.08590674841224767,-114608950237.02705,114608950237.11296,35594.67564211094,4.64
46,m06,def2-QZVPP,74.8788487970267,77.3217281482478,104.00791753531476,0.5672123505487376,-192.6985100553715,193.26572240592023,35112.953838399844,3.1975
47,m06-2x,def2-TZVPPD,76.72201369552872,77.34772715590022,92.15368880981603,0.07839413320731409,-171.39841672054808,171.4768108537554,35679.61538934312,3.005
48,m06-2x,def2-TZVPP,76.82622523419353,77.60561108235903,93.78042795833738,0.07854775881231717,-172.64220561724667,172.72075337605898,35793.54194587931,3.005
49,m06-2x,def2-SVP,77.68796758961287,80.03102487729934,103.30892430302379,0.07502739451407478,-180.27973515022998,180.35476254474406,36721.01594012001,2.9875
50,b2-plyp,def2-TZVPP,80.32569776967983,81.80453189406639,105.00634919013658,2.2366700403081263,-18.25559874502039,20.492268785328516,37368.60824063213,3.44
51,m06,def2-TZVPPD,85.58002505371036,87.64060351629858,121.60796766601831,0.5780631725516172,-210.69786561407216,211.27592878662378,35161.32991396313,3.18
52,b2-plyp,def2-SVP,92.84591208947138,94.81728378505528,121.11941056208619,2.2312468156707665,-13.880017046875377,16.111263862546142,38289.708424738514,3.68
53,m06,def2-TZVPP,102.20841584883823,104.55205419698245,135.59457913764405,0.5778722321679424,-224.68466802608157,225.26254025824952,35266.9316233468,3.18
54,pw6b95,def2-SVP,108.62431376091553,113.42333200741663,157.47704183858156,2.7041289901494676,-241.90154177081075,244.6056707609602,35542.98003736213,3.0225
55,pw6b95,def2-TZVPP,112.51692185288258,115.89895590217493,160.40148384160935,2.7058760104492077,-245.0523125430742,247.7581885535234,34380.81727070727,3.0225
56,m06-2x,def2-SVPD,115.32855028877204,118.34032344290216,151.0819626833891,0.07321453377821284,-224.5910006520523,224.6642151858305,36255.10425698296,2.9
57,pw6b95,def2-TZVPPD,117.82674906459756,121.2402580469165,166.80943764714848,2.705355849171394,-251.46078650989116,254.16614235906255,34233.96821828685,3.0225
58,pw6b95,def2-QZVPPD,122.91390780078815,126.76767269654778,175.8497061551734,2.7204096114765544,-260.4860012556109,263.20641086708747,34128.3116863385,3.0225
59,pw6b95,def2-QZVPP,128.75262956637306,132.29383092257368,180.47209362559914,2.722200527479657,-265.1065978100336,267.8287983375132,34155.33929198995,3.0225
60,m06,def2-SVP,136.9128195097074,139.72083493028182,175.66035251053484,0.5755392226299534,-253.19611070995737,253.7716499325873,36139.08008949958,3.1625
61,pw6b95,def2-SVPD,145.00895113531834,149.65713455502663,190.45466753869943,2.7041421644745354,-273.9566410968811,276.6607832613557,34981.1234504167,3.005
62,m06,def2-SVPD,161.2968661537624,163.0172540059778,192.16011714520948,0.5737044171613319,-265.1686652304896,265.7423696476509,35575.59681827993,2.9
63,b3lyp,def2-SVPD,171.20996291991568,174.9825346990785,220.37218943700017,4.131205509692364,-13.710016404548899,17.841221914241263,36165.22295352724,4.52
64,blyp,def2-SVPD,171.20996300774456,174.98253478911136,220.37218943700017,4.131205509692364,-13.710016404548899,17.841221914241263,36165.22295352724,4.52
65,b3lyp,def2-TZVPPD,175.77461443421222,179.4936207827463,228.93243627193897,4.135891296493787,-4.227431952701141,8.363323249194927,35523.18837978273,5.0
66,blyp,def2-TZVPPD,175.77461452204108,179.49362086453405,228.93243627193897,4.135891296493787,-4.227431952701141,8.363323249194927,35523.18837978273,5.0
67,blyp,def2-QZVPPD,177.3169540172808,180.96889335849957,229.82470587473713,4.150951639723638,-0.5870704124403402,4.738022052163978,35418.21733504614,5.0
68,b3lyp,def2-QZVPPD,177.31695937259403,180.96889837653632,229.82470587473713,4.150951639723638,-0.5870682167194956,4.738019856443133,35418.21733504614,5.0
69,b3lyp,def2-QZVPP,179.5330519101011,182.99032997565456,230.71089163410235,4.152384809175151,0.0876976581775068,4.064687150997645,35444.6763632075,5.0
70,blyp,def2-QZVPP,179.53306455171438,182.9903437227153,230.71089163410235,4.152384809175151,0.0876954624566622,4.064689346718489,35444.6763632075,5.0
71,b3lyp,def2-TZVPP,185.37658499783646,189.1362377454592,239.5235957086459,4.1358781221687195,-4.265539330457226,8.401417452625946,35707.836666856165,5.0
72,blyp,def2-TZVPP,185.37658499783646,189.1362377454592,239.5235957086459,4.1358781221687195,-4.265539330457226,8.401417452625946,35707.836666856165,5.0
73,blyp,def2-SVP,204.59334615038372,209.50613308474502,264.38347926231063,4.134041120979253,-14.761986691613247,18.8960278125925,36776.896741133016,4.52
74,b3lyp,def2-SVP,204.59334641387028,209.50613330632848,264.38347926231063,4.134041120979253,-14.761986691613247,18.8960278125925,36776.896741133016,4.52
75,tpssh,def2-QZVPPD,53500.57146986621,267377.17911478854,1336885.8886036428,3.927436514701702,-2630489.279842283,2630493.207278798,34336.51762857188,5.0
76,m06-2x,def2-QZVPP,87010.7237031444,434674.4683426195,2173372.306552487,0.08544365716286392,-4458379.747892602,4458379.833336259,35615.31151969763,4.88
77,tpss,def2-QZVPPD,271545.1041366321,1357577.6333360376,6787888.164831121,4.3025712853133875,-6787952.721535654,6787957.024106939,34228.032143648015,3.56

